Incremental Hierarchical Tucker Decomposition

We present two new algorithms for approximating and updating the hierarchical Tucker decomposition of tensor streams. The first algorithm, Batch Hierarchical Tucker - leaf to root (BHT-l2r), proposes an alternative and more efficient way of approximating a batch of similar tensors in hierarchical Tucker format. The second algorithm, Hierarchical Tucker - Rapid Incremental Subspace Expansion (HT-RISE), updates the batch hierarchical Tucker representation of an accumulated tensor as new batches of tensors become available. The HT-RISE algorithm is suitable for the online setting and never requires full storage or reconstruction of all data while providing a solution to the incremental Tucker decomposition problem. We provide theoretical guarantees for both algorithms and demonstrate their effectiveness on physical and cyber-physical data. The proposed BHT-l2r algorithm and the batch hierarchical Tucker format offers up to $6.2\times$ compression and $3.7\times$ reduction in time over the hierarchical Tucker format. The proposed HT-RISE algorithm also offers up to $3.1\times$ compression and $3.2\times$ reduction in time over a state of the art incremental tensor train decomposition algorithm.

==> figures/reshape3_pdebench_ht_010.csv <==
Batch Idx,Tot Sim Cnt,Batch Time,Total Time,Batch Norm,Error Before,Error After,CR,RR,Mean Val Err,Mean Test Err,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,1,25.20787,25.20787,3545.23231,0,0.08913,22.82163,1445.343415,0.48391,0.48426,138,138,257,30,15,14,80,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,21
1,2,59.85112,85.05899,3562.3528,0.49019,0.09178,21.98379,702.4940023,0.45424,0.4545,274,143,279,30,15,14,81,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,21
2,3,59.59159,144.65058,3560.49695,0.45679,0.09189,21.82807,467.3512632,0.4298,0.42997,409,144,283,30,15,14,81,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,21
3,4,59.69484,204.34542,3571.97217,0.43475,0.09218,21.81912,353.9753086,0.40941,0.40979,540,144,284,30,15,14,81,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,21
4,5,60.66099,265.00641,3565.66233,0.40771,0.09283,21.7272,284.8683557,0.39099,0.39111,671,144,284,30,15,14,81,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,21
5,6,60.07334,325.07976,3555.73777,0.39175,0.09239,21.63916,239.2323738,0.37443,0.37447,799,144,284,30,15,14,81,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,21
6,7,59.95356,385.03331,3560.79724,0.37483,0.09343,21.488,206.1992089,0.35925,0.35926,927,144,284,30,15,14,81,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,21
7,8,60.30573,445.33904,3555.94668,0.3551,0.09368,21.31974,181.3535737,0.34478,0.34482,1054,144,284,30,15,14,81,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,
8,9,60.42403,505.76307,3555.23232,0.34491,0.09324,21.19555,162.401586,0.33216,0.33228,1177,144,284,30,15,14,81,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,
9,10,60.27904,566.04211,3566.15764,0.33239,0.09379,20.92832,147.149089,0.32001,0.32011,1299,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,
10,11,60.48226,626.52438,3563.22964,0.31934,0.09386,20.79675,134.7051914,0.30875,0.30881,1419,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,
11,12,60.42485,686.94922,3558.42933,0.30663,0.09447,20.65699,124.2826181,0.29804,0.29823,1538,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,
12,13,60.54945,747.49867,3552.3768,0.29777,0.09416,20.52444,115.4964753,0.28821,0.28836,1655,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,
13,14,60.3705,807.86917,3545.15798,0.28261,0.09477,20.38722,107.9314888,0.27872,0.27888,1771,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,
14,15,61.27459,869.14376,3571.09376,0.27975,0.09482,20.24725,101.3503005,0.26993,0.27005,1886,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,21,
15,16,61.1077,930.25145,3552.19203,0.27041,0.09435,20.14594,95.76486306,0.26183,0.26188,1996,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
16,17,60.00738,990.25883,3552.36706,0.26063,0.09527,20.0302,90.76289965,0.2542,0.25418,2106,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
17,18,60.65634,1050.91517,3561.21201,0.25707,0.09477,19.92989,86.37445398,0.24707,0.24707,2213,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
18,19,61.24648,1112.16165,3565.29966,0.25138,0.09489,19.83484,82.46189244,0.24042,0.24041,2318,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
19,20,61.39442,1173.55607,3561.19136,0.24124,0.09477,19.74488,78.95360044,0.23403,0.23408,2421,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
20,21,61.26307,1234.81914,3552.1363,0.23248,0.09571,19.64436,75.73164289,0.22792,0.22795,2524,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
21,22,60.73176,1295.55089,3556.88584,0.22792,0.09524,19.55738,72.84552846,0.22211,0.22214,2624,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
22,23,60.65656,1356.20746,3568.56502,0.22242,0.09472,19.47564,70.22287534,0.21672,0.21675,2722,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
23,24,61.15129,1417.35874,3563.945,0.21675,0.09506,19.39894,67.83061273,0.21152,0.21155,2818,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
24,25,61.15608,1478.51483,3572.669,0.21443,0.09544,19.3139,65.59597346,0.2066,0.20662,2914,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
25,26,61.36674,1539.88157,3557.17529,0.2051,0.09574,19.23452,63.54609929,0.20186,0.20186,3008,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
26,27,61.67621,1601.55778,3564.17068,0.20231,0.09602,19.15438,61.64033108,0.19732,0.1973,3101,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
27,28,62.79705,1664.35483,3546.99628,0.1949,0.09587,19.08579,59.90180717,0.19297,0.19293,3191,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
28,29,62.98062,1727.33545,3561.5712,0.1944,0.09654,19.00485,58.24091001,0.18881,0.18876,3282,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
29,30,61.19928,1788.53473,3556.67888,0.18808,0.09623,18.94095,56.73691501,0.18486,0.18483,3369,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
30,31,61.81091,1850.34564,3552.79455,0.18401,0.09715,18.86565,55.29264295,0.18098,0.18098,3457,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
31,32,62.05802,1912.40366,3566.9811,0.18388,0.09718,18.79073,53.93528969,0.17728,0.17731,3544,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
32,33,61.52734,1973.931,3568.47983,0.17824,0.09656,18.73695,52.71557272,0.17389,0.17392,3626,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
33,34,61.97976,2035.91076,3555.10634,0.17368,0.09723,18.67781,51.54980223,0.17061,0.17066,3708,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
34,35,61.52799,2097.43875,3562.21387,0.17006,0.09638,18.63842,50.50110084,0.16761,0.16767,3785,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
35,36,62.78123,2160.21999,3570.76514,0.16869,0.09656,18.58883,49.48140478,0.16462,0.16468,3863,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
36,37,61.88822,2222.1082,3551.16386,0.16305,0.09691,18.54397,48.52669882,0.16177,0.16182,3939,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
37,38,62.91393,2285.02213,3565.36265,0.16209,0.09687,18.5037,47.63186311,0.15907,0.15912,4013,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
38,39,62.9362,2347.95834,3565.17959,0.16101,0.0964,18.45889,46.76943153,0.15649,0.15652,4087,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
39,40,62.48898,2410.44731,3551.75027,0.15565,0.09726,18.41879,45.95976597,0.15398,0.15403,4159,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
40,41,62.9511,2473.39842,3556.55378,0.15364,0.09698,18.38761,45.20971302,0.15164,0.15167,4228,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
41,42,63.16922,2536.56764,3545.29714,0.15133,0.09712,18.36075,44.50446255,0.14941,0.14945,4295,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
42,43,62.97104,2599.53868,3568.43992,0.15024,0.09722,18.32555,43.81083352,0.14722,0.14724,4363,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
43,44,63.48563,2663.02431,3563.32999,0.14673,0.09713,18.29902,43.16772057,0.14517,0.14517,4428,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
44,45,63.72034,2726.74465,3558.7909,0.14394,0.09749,18.27682,42.56216136,0.14321,0.1432,4491,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
45,46,62.9136,2789.65825,3560.719,0.14313,0.09745,18.25486,41.98257559,0.14133,0.14131,4553,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
46,47,62.682,2852.34025,3569.31965,0.14192,0.09671,18.23718,41.43651998,0.13954,0.13954,4613,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
47,48,64.31535,2916.6556,3561.92785,0.13992,0.09741,18.21593,40.90448677,0.13781,0.1378,4673,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
48,49,63.79038,2980.44598,3556.14438,0.13798,0.09819,18.19903,40.40301557,0.13614,0.13614,4731,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
49,50,63.63594,3044.08192,3554.90258,0.1364,0.09759,18.18262,39.92202729,0.13455,0.13454,4788,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
50,51,63.38476,3107.46669,3552.64102,0.13369,0.09748,18.178,39.4849549,0.13308,0.13309,4841,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
51,52,64.49325,3171.95994,3548.56313,0.13251,0.09779,18.17374,39.06533143,0.13167,0.13167,4893,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
52,53,62.77768,3234.73762,3541.97081,0.13087,0.09857,18.16626,38.6545332,0.13028,0.13029,4945,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
53,54,64.58696,3299.32458,3547.96401,0.13,0.09817,18.15936,38.25994129,0.12895,0.12896,4996,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
54,55,63.87241,3363.19699,3546.34144,0.12761,0.098,18.15671,37.88833829,0.1277,0.1277,5045,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
55,56,64.25225,3427.44924,3566.16017,0.12674,0.09708,18.15826,37.53862268,0.12653,0.12652,5092,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
56,57,64.29833,3491.74756,3564.70309,0.12666,0.09805,18.15691,37.19530389,0.12539,0.12539,5139,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
57,58,64.39471,3556.14227,3549.86425,0.12401,0.0976,18.1633,36.87954209,0.12433,0.12432,5183,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
58,59,63.33541,3619.47768,3555.28172,0.12409,0.09779,18.1669,36.56909636,0.12328,0.12327,5227,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
59,60,65.28861,3684.76629,3553.41362,0.12327,0.09827,18.17129,36.27071474,0.12227,0.12226,5270,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
60,61,62.6567,3747.423,3555.0024,0.12173,0.0976,18.17994,35.9907111,0.12132,0.12131,5311,144,286,30,15,14,82,4,8,8,4,6,8,3,2,2,4,2,2,3,2,2,4,2,2,4,2,2,5,21,,
